Augmenting Batch Exchanges with Constant Function Market Makers

Batch auctions are a classical market microstructure, acclaimed for their fairness properties, and have received renewed interest in the context of blockchain-based financial systems. Constant function market makers (CFMMs) are another market design innovation praised for their computational simplicity and applicability to liquidity provision via smart contracts. Liquidity provision in batch exchanges is an important problem, and CFMMs have recently shown promise in being useful within batch exchanges. Different real-world implementations have used fundamentally different approaches towards integrating CFMMs in batch exchanges, and there is a lack of formal understanding of different design tradeoffs. We first provide a minimal set of axioms that are well-accepted rules of batch exchanges and CFMMs. These are asset conservation, uniform valuations, a best response for limit orders, and non-decreasing CFMM trading function. In general, many market solutions may satisfy all our axioms. We then describe several economically useful properties of market solutions. These include Pareto optimality for limit orders, price coherence of CFMMs (as a defence against cyclic arbitrage), joint price discovery for CFMMs (as a defence against parallel running), path independence for simple instances, and a locally computable response of the CFMMs in equilibrium (to provide them predictability on trade size given a market price). We show fundamental conflicts between some pairs of these properties. We then provide two ways of integrating CFMMs in batch exchanges, which attain different subsets of these properties. We further provide a convex program for computing Arrow-Debreu exchange market equilibria when all agents have weak gross substitute (WGS) demand functions on two assets -- this program extends the literature on Arrow-Debreu exchange markets and may be of independent interest.

==> ec2022-response.txt <==
Many thanks for the reviewers' feedback.

Reviewer B is correct that we did not clearly state the theorem that "there exists a unique trading rule satisfying the axioms", and we agree that Axiom 6 should be followed by a more precise formal statement.  The claim and argument outline follow Definition 4.1.1 on page 12.  We will clarify the exposition.

We use the axioms in the proofs of section 4 (Appendix A), but we do not explicitly use them in the rest of the proofs.  Instead, theorem 5.1 shows that the CFMM trading rule (that satisfies the axioms) is equivalent to the trading behavior of
a utility-maximizing agent in an Arrow-Debreu exchange market.  We rely on this viewpoint throughout the rest of our results.


==> ec2022-reviews-399.txt <==
ACM EC 2022 Paper #399 Reviews and Comments
===========================================================================
Paper #399 Batch Exchanges with Constant Function Market Makers: Axioms,
Equilibria, and Computation


Review #399A
===========================================================================

Paper summary
-------------
The serialized execution of transactions in Blockchains is proving to be a major throughput bottleneck. A promising solution would be to instead execute transactions in batches. This paper combines recent advances in the algorithmic executions of batch exchanges with the introduction of Automated Market Makers which have proven so successful in DeFi. 

Starting with an axiomatic approach, the paper shows that there is a unique rule that describes how an AMM must operate as part of a batch of trades, and that each AMM can be modeled within the Arrow-Debreu exchange market framework as an agent using the AMM trading function as its utility function. Then the paper describes how to efficiently compute market equilibria when AMMs are market participants.

Strengths, weaknesses, and overall evaluation
---------------------------------------------
It is clear that batch execution and AMMs will soon be integrated. Hence the topic studied in this paper is both new and practically relevant. My only reservation is that the paper is only a first step and that some of its results would have deserved deeper inspection.



Review #399B
===========================================================================

Paper summary
-------------
The paper studies the interplay between constant function market
makers and batch trading systems. The authors provide a detailed
description of the two design innovations, and their properties. The
authors then state a number of axioms that an exchange that combines
the two must satisfy. The authors then study the computation of
equilibria in an Arrow-Debreu market where the agents are constant
function market makers, and present a convex-programming formulation
to compute the equilibria in some settings.

Strengths, weaknesses, and overall evaluation
---------------------------------------------
The paper studies innovative systems that have received substantial
attention in recent years in the context of decentralized finance and
blockchain-based exchanges. However, the paper's presentation is quite
unclear, and the results are rarely described rigorously.

For instance, the paper presents a number of axioms in Section 4
regarding the integration of CFMMS to batch trading systems. Many of
these axioms seems reasonable, but most of them lack rigor and
precision (for an example, see Axiom 6, which states "Every CFMM
should trade as much as possible, subject to Axioms 1-5").  But most
importantly, none of these axioms are formally used in the context of
a theorem or a proof. 

Given this imprecision, I found it hard to evaluate the technical
contribution of the paper, and the judge their novelty.

Comments for authors
--------------------
In Section 4, on Page 10, it is stated that there is a unique trading
rule that preserves all of the useful properties of batch trading
schemes and CFMMs. I could not find a formal statement (and proof) of
this claim.

Questions for authors’ response
-------------------------------
Nothing in particular.


==> soda2023-reviews.txt <==
SODA 2023 Paper #11 Reviews and Comments
===========================================================================
Paper #11 Batch Exchanges with Constant Function Market Makers: Axioms,
Equilibria, and Computation


Review #11A
===========================================================================

Score
-----
2. Reject (publishable somewhere, but clearly below the bar for SODA).

Confidence
----------
3. Knowledgeable (I understand the main results and read some proofs in
   detail).

Paper summary and comments for authors
--------------------------------------
Summary - The paper tries to find the best way to integrate CFMMs into batch trading mechanisms deployed in decentralized exchanges. A few intuitive axioms about batch trading and CFMMs are defined and the paper arrives at a unique way to integrate both. It considers efficient equilibrium computation in batch exchanges and proposes that CFMMs entering the system satisfy Weak Gross Substitutability(WGS) condition for computational tractability.
 
Opinion - The novelty, interest of the problem, and promise of the approach were all high. However, I had significant problems with clarity in understanding the paper at high levels and technical levels. This includes motivation, the modeling and explanation level as well as in proofs.  This was enough of an obstacle to prevent understanding important points of the paper even after significant time and effort. I think that, formalized clearly, the paper would be a good SODA paper. The results’ statements are interesting and nice. But I think this would require a major revision.
 
Confusion about model and setting:
- Initially it was hard to follow if we are considering designing CFMMs, designing the batch exchange mechanism, or both.
- A batch exchange does not seem to be well-defined. Section 3.2 models a batch exchange or “batch trading scheme” as an Arrow-Debreu market. But this is not a very clear specification of a mechanism, i.e. a map from market orders to allocations. In an A-D market, participants just have endowments and utilities, but there is no strategic behavior. Here, to talk about equilibrium, we seem to need participants to submit strategic orders, but it wasn’t clear to me how that corresponds to acting strategically as a trader in an A-D market. I’m not sure what CFMMs optimize when they trade strategically. Example: in Lemma 4.2, is it assumed that the trade from x to x’ is a best response by the CFMM?
- I could not follow the proof of Lemma 4.2, starting with why Axiom 1 implies the constraint in the first line of the proof. Other proofs were similarly hard to follow for me.
- I wasn’t clear on the timeline. When do CFMMs process their own orders, e.g. between batch executions? In a batch exchange, do they submit orders first and the batch decides on prices based on the orders? In various spots, it seems that CFMM trading rules depend on the market prices or CFMMs respond to the market prices, but the prices in A-D depend on the trades that CFMMs submit, so it felt a bit circular.
- Some axioms apply to the batch mechanism, some apply to the CFMMs. It can be a bit confusing.
- I think clarity suffers from not having notation for agent endowments or utilities in the paper. For example, in Axiom 1, what does it mean to have an “asset exchange from A to B” in an Arrow-Debreu market, where one sells their entire endowment at a time and then buys back an entire new endowment?
 
Other comments:
- I had trouble motivating a setting where we get to design both the CFMM and the batch exchange, or when we could have all CFMMs use the same mechanism.
- Assumption that CFMM’s trading function being quasi-concave(in page 5) could have been a part of axiom 3.
- Axiom 4 is too strong as different CFMMs can be trading complementary goods whose prices won’t be independent. Benefit of doubt is possible here since some sort of assumptions are needed to get any mathematical characterization.
- Lemma 4.2 might have a typo $f(x’)>f(x)$.
- Lots of terms not defined - optimal trading rule, valuation-weighted trade volume. Other terms were well-defined but didn't have notation, making it hard to follow statements about them, e.g. "spot valuations are proportional to candidate batch valuations".
- I wasn’t able to distinguish Axiom 5 and Axiom 6. They seem to be saying the same thing to me.



Review #11B
===========================================================================

Score
-----
2. Reject (publishable somewhere, but clearly below the bar for SODA).

Confidence
----------
3. Knowledgeable (I understand the main results and read some proofs in
   detail).

Paper summary and comments for authors
--------------------------------------
Summary: This paper studies batch trading systems and constant function market makers (CFMMs), which are both commonly used in the implementation of Blockchain systems, and proposes axioms that are necessary in order to levy the advantages of each simultaneously.  After introducing such axioms, the authors show that only two of the previously applied trading rules (which are equivalent to each other) satisfy these axioms, and show that batched CFMMs using such a trade rule can be modeled by a set of rational agents within an Arrow-Debreu market and give a convex program for such trades.


Strengths:

BTS allows for the trading of many assets nearly simultaneously, while CFMMs are automated market makers which are more computationally appealing: in this sense, unifying the strengths of each of these is very well-motivated.  

Weaknesses:

Some of the exposition is unclear and at times not sufficiently formal.  For example, introducing the four trading rules (A-D) in the caption of a figure and without their mathematical formulations feels slightly haphazard. The paper needs a thorough polishing round to make the exposition completely precise.

On a related note, justification for some of the claims could be spelled out some more.  For example, I would have liked to see more commentary on how/why Lemma 4.2 eliminates rule A, and similarly for how Axioms 4 and 5 eliminate rule B.

It seems like some of the notation changes throughout, and I didn't quite understand the reasoning why.  For example, early in the paper, $q$ is used for spot valuations, and in Section 4.4.3, $s$ is used for spot valuations.  Not sure if this is the difference between batched and unbatched CFMMs, but it threw me for a bit of a loop. This needs to be fixed throughout.

Misc:

- In Figure 1, why were there different textures for the level curves?  I spent a considerable amount of time trying to understand the figure, but couldn't quite get it.  I think the figure itself can be clarified (e.g., how did the green line/rule (a) get computed, etc.) 
- Top of page 3: convex programs for Arrow-Debreu have also been extended to 1-homogeneous concave utilities, I think?  Might be worth a look.
- Bottom of pg 4: The commentary about the strict equality condition being too strict is super interesting!  I would love if the authors provided some intuition in body if there's space, rather than deferral to a counterexample.  Just a sentence if it's possible.
- Definition 4.1: I didn't understand the purpose of $\Gamma$, especially when Axiom 4 is introduced; I took that axiom to say that $\Gamma$ had to be empty.  Is this not the case?
- Theorem 4.3: Typo in "Axioms 1, 2 4, 3 and 5."  Repeated in Theorem 4.4.
- Definition 5.2: I'm curious how budget invariance relates to 1-homogeneity, if at all, and if there is a connection, could that simplify the poof around the convex program?
- The proof of Theorem 6.4 in body is not really helpful for generating intuition, since it's just pointers to the appendix that basically restates the Theorem statement.
- Proposition 7.1: if modified, does one lost rationality of the solution in the instances where it was present?
- Citation 9- LaTeX issue with the URL



Review #11C
===========================================================================

Score
-----
4. Weak accept (tend towards acceptance, but rejecting it will not be a
   mistake).

Confidence
----------
2. Some familiarity (I have some idea of the results, but did not read the
   proofs in sufficient detail).

Paper summary and comments for authors
--------------------------------------
The paper studies Automated Market Makers (AMMs), in particular Constant Function Market Makers (CFMMs), in the context of batch exchanges. This is an interesting modeling problem for interactions between de-fi smart contracts in bockchain applications. In a batch exchange, several agents have evaluation functions for several goods. The exchange rates are set and all trades are performed in a batch. There is a large body of work in studying the equilibria of these exchanges. A CFMM, on the other hand, is an algorithm (implemented as a smart contract) that performs trades automatically, as long as a certain function on the amounts of its assets remains constant (for example, their product).

In the case of batch exchanges, it is not entirely clear how to handle CFMMs. The question is, given the initial state of the CFMMs, which trades should happen at the end of the batch? The paper takes an axiomatic approach to this problem. 

Overall, I think this is a conceptually interesting contribution. The problem seems to be quite close to reality.

One aspect of the modeling I don't fully understand is in Axiom 5. If we suppose that the AMMs are smart contracts running on exchanges, then they only change their state when a user triggers a trade. So, if a CFMM does not receive any trades, its state cannot change. So, how can the batch exchange engine guarantee Axiom 5 (which could require that the state of all AMMs change at the end of the batch)? Is this just a mathematical technicality, or a real modeling issue?

The writing can be significantly improved.



Rebuttal Response by Geoffrey Ramseyer <geoff.ramseyer@cs.stanford.edu> (39 words)
---------------------------------------------------------------------------
We would like to thank the reviewers very much for their detailed comments.  

We will be happy to rewrite the paper to make it more clear, and the feedback in these reviews will be extremely helpful to that end.


